Gravitational redshifts from large-scale structure

The recent measurement of the gravitational redshifts of galaxies in galaxy clusters by Wojtak et al. has opened a new observational window on dark matter and modified gravity. By stacking clusters this determination effectively used the line of sight distortion of the cross-correlation function of massive galaxies and lower mass galaxies to estimate the gravitational redshift profile of clusters out to 4 Mpc/h. Here we use a halo model of clustering to predict the distortion due to gravitational redshifts of the cross-correlation function on scales from 1 - 100 Mpc/h. We compare our predictions to simulations and use the simulations to make mock catalogues relevant to current and future galaxy redshift surveys. Without formulating an optimal estimator, we find that the full BOSS survey should be able to detect gravitational redshifts from large-scale structure at the ~4 sigma level. Upcoming redshift surveys will greatly increase the number of galaxies useable in such studies and the BigBOSS and Euclid experiments should be capable of measurements with precision at the few percent level. As has been recently pointed out by McDonald, Kaiser and Zhao et al, other interesting effects including relativistic beaming and transverse Doppler shift can add additional asymmetric distortions to the correlation function. While these contributions are subdominant to the gravitational redshift on large scales, they represent additional opportunities to probe gravitational physics and indicate that many qualitatively new measurements should soon be possible using large redshift surveys.

==> abs.txt <==
The recent measurement of the gravitational redshifts of galaxies in  
galaxy clusters by Wojtak et al. has opened a new observational window 
on dark matter and modified gravity. By stacking clusters this 
determination effectively used the line of sight distortion of the 
cross-correlation function of massive galaxies and lower mass galaxies to
estimate the gravitational redshift profile of clusters out
to 4 Mpc/h. Here we use a halo model of clustering
to predict the distortion due to gravitational redshifts of the 
cross-correlation function on  scales from  1 - 100 Mpc/h. 
We compare our predictions to simulations and use the simulations
to make mock catalogues relevant to current and future galaxy redshift 
surveys. Without formulating an optimal estimator, we find that the full 
BOSS survey should be able to detect gravitational redshifts from 
large-scale structure at the ~4 sigma level.  Upcoming redshift surveys 
will greatly increase the number of galaxies useable in such studies and 
the BigBOSS and Euclid experiments should be capable of measurements with 
precision at the few percent level. As has been recently pointed out by 
McDonald, Kaiser and Zhao et al, other interesting effects
including  relativistic beaming and transverse Doppler shift  can
add additional asymmetric distortions to the correlation function. While
these contributions are subdominant to the gravitational redshift
on large scales, they represent additional opportunities to probe gravitational
physics and indicate that many qualitatively new measurements
should soon be possible using large redshift surveys.

